New dwarf galaxy candidates in the sphere of influence of the Local Volume spiral galaxy NGC2683

We present initial results of a survey of host $L_{*}$ galaxies environments in the Local Volume ($D<10\,$Mpc) searching for satellite dwarf galaxy candidates using the wide-field Hyper Suprime-Cam imager on the 8m Subaru Telescope. The current paper presents complete results on NGC2683 ($M_{B_T,0}=-19.62$, $D=9.36\,Mpc$, $v_{\odot}=411\,km\,s^{-1}$), an isolated Sc spiral galaxy in the Leo Spur. At the distance of NGC2683, we image the complete volume out to projected radii of $380\,kpc$ using a hexagonal arrangement of 7 pointings. Direct inspection of the images is complete down to $M_{g}\sim-11$ and has revealed 4 new satellite galaxy candidates, 2 of which have been independently discovered by other researchers. Assuming the distance of NGC2683, these candidates span luminosities $-12 < M_g < -9$ and effective radii 150\,pc $< r_e <$ 1100\,pc and are found to be morphologically reminiscent of satellite galaxies in the Local Group. These 4 new candidates add to the 8 already known. A Principle Component Analysis of the 2D projected distribution of the 12 satellite galaxies of NGC2683 reveals a flattened projected disk of satellites, with axis ratio $b/a=0.23$. This flattening in the 2D projected system of satellites is a 1 percent outlier of simulated isotropic satellite systems but is mostly consistent with satellite distributions of comparable galaxy environments in the IllustrisTNG simulation. This indicates the possible presence of a satellite plane, which will need to be investigated with follow-up observations.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
